Homogenization of the Hele-Shaw problem in periodic spatiotemporal media

We consider the homogenization of the Hele-Shaw problem in periodic media that are inhomogeneous both in space and time. After extending the theory of viscosity solutions into this context, we show that the solutions of the inhomogeneous problem converge in the homogenization limit to the solution of a homogeneous Hele-Shaw-type problem with a general, possibly nonlinear dependence of the free boundary velocity on the gradient. Moreover, the free boundaries converge locally uniformly in Hausdorff distance.

==> Fig1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44444444)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig1.pdf}}%
    \put(0.4114774,0.23565323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega^c$}}}%
    \put(0.28327228,0.22588524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_0$}}}%
    \put(0.54378924,0.09173467){\color[rgb]{0,0,0}\rotatebox{25.31944833}{\makebox(0,0)[lb]{\smash{$u(\cdot,t) > 0$}}}}%
    \put(0.49012346,0.28144077){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial \Omega$}}}%
    \put(0.08333333,0.34676435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_\nu$}}}%
    \put(0.17464939,0.20765368){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial\Omega_0$}}}%
    \put(0.76892549,0.21525572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial\set{u(\cdot,t) > 0}$}}}%
    \put(0.81807078,0.37362637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega$}}}%
    \put(0.62071231,0.04655763){\color[rgb]{0,0,0}\rotatebox{25.31944833}{\makebox(0,0)[lb]{\smash{$u(\cdot,t) = 0$}}}}%
  \end{picture}%
\endgroup%


==> Fig2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{306.09541016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48817069)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig2.pdf}}%
    \put(0.1470703,-0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-4$}}}%
    \put(0.31355011,-0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-2$}}}%
    \put(0.65977029,0.00000001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.82531554,0.00000001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.47985044,0.1066311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.47985044,0.18974012){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.47985044,0.27284915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.47985045,0.35595816){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.4837708,0.46941122){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.9386374,0.01427961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-q$}}}%
  \end{picture}%
\endgroup%


==> Fig3.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{963.2bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99750831)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig3.pdf}}%
    \put(0.03322259,0.22093023){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_t$}}}%
    \put(0.83388704,0.22300664){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$I_{\xi,t}$}}}%
    \put(0.50332226,0.06146179){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V = -\nu$}}}%
    \put(0.50664452,0.10340531){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ta$}}}%
    \put(0.59800664,0.33222591){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\nu$}}}%
    \put(0.81561462,0.46553156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta^+$}}}%
    \put(0.91196013,0.26453488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xi$}}}%
    \put(0.85548173,0.30772425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vp^-$}}}%
    \put(0.57973422,0.21636212){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ta-\vp^-$}}}%
    \put(0.78239203,0.26619601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ta$}}}%
    \put(0.79734219,0.34883721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta^-$}}}%
    \put(0.37209302,0.15780731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_q$}}}%
    \put(0.50664452,0.14327242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V^-_t$}}}%
    \put(0.50498339,0.91901993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V^+_t$}}}%
    \put(0.38413621,0.22009967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^-_t$}}}%
    \put(0.34883721,0.37832226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^+_t$}}}%
    \put(0.50498339,0.18313953){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ta^-$}}}%
    \put(0.49833887,0.82433555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ta^+$}}}%
    \put(0.57475083,0.16112957){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xi^-$}}}%
    \put(0.54043589,0.85297873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xi^+$}}}%
  \end{picture}%
\endgroup%


==> Fig4.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33333333)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig4.pdf}}%
    \put(0.8,0.12777778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_2$}}}%
    \put(0.91666667,0.12777778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_1$}}}%
    \put(0.90308642,0.06790123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma_{\hat t-\tau}$}}}%
    \put(0.6,0.12777778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma_{\hat t}$}}}%
    \put(0.36666667,0.23888889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_\vp$}}}%
    \put(0.36666667,0.13888889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x$}}}%
    \put(0.50555556,0.02222222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\nu$}}}%
    \put(0.05555556,0.1282754){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\si$}}}%
    \put(0.63888889,0.23980573){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\set{x \cdot \nu > \si_2}$}}}%
    \put(0.62894042,-0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\set{x \cdot \nu < - \si_1}$}}}%
    \put(0.20123457,0.24074074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_\vp$}}}%
    \put(0.44820558,0.18224254){\color[rgb]{0,0,0}\rotatebox{53.40384109}{\makebox(0,0)[lb]{\smash{$\rho > 5 \ga \e$}}}}%
    \put(0.11111111,0.07222222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\e^{-\al} \tau$}}}%
  \end{picture}%
\endgroup%


==> Fig5.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33333333)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig5.pdf}}%
    \put(0.2632744,0.20087139){\color[rgb]{0,0,0}\rotatebox{25.38395523}{\makebox(0,0)[lb]{\smash{$x\cdot\nu = rt$}}}}%
    \put(0.70805361,0.18198187){\color[rgb]{0,0,0}\rotatebox{26.55725832}{\makebox(0,0)[lb]{\smash{$x\cdot\nu = rt + \frac12\e^\be$}}}}%
    \put(0.71855137,0.07926338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta\e + K\e\abs{\ln\e}^{1/2}$}}}%
    \put(0.51513126,0.19404897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_{\la\e}(\zeta, \si)$}}}%
    \put(0.95,0.10185185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\hat \zeta, \hat \si)$}}}%
    \put(0.10892753,0.12227898){\color[rgb]{0,0,0}\rotatebox{26.11982436}{\makebox(0,0)[lb]{\smash{$\Gamma(\Pqr)$}}}}%
    \put(0.03333333,0.29444444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.09444444,0.25555556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x\cdot\nu$}}}%
    \put(0.60333972,0.07777778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\la\e r$}}}%
    \put(0.74382716,0.11410125){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\la\e$}}}%
  \end{picture}%
\endgroup%

